Fusing Domain-Specific Content from Large Language Models into Knowledge Graphs for Enhanced Zero Shot Object State Classification

Domain-specific knowledge can significantly contribute to addressing a wide variety of vision tasks. However, the generation of such knowledge entails considerable human labor and time costs. This study investigates the potential of Large Language Models (LLMs) in generating and providing domain-specific information through semantic embeddings. To achieve this, an LLM is integrated into a pipeline that utilizes Knowledge Graphs and pre-trained semantic vectors in the context of the Vision-based Zero-shot Object State Classification task. We thoroughly examine the behavior of the LLM through an extensive ablation study. Our findings reveal that the integration of LLM-based embeddings, in combination with general-purpose pre-trained embeddings, leads to substantial performance improvements. Drawing insights from this ablation study, we conduct a comparative analysis against competing models, thereby highlighting the state-of-the-art performance achieved by the proposed approach.

==> reviews/reviews.txt <==
SUBMISSION: 8496
TITLE: Fusing Domain-Specific Content from Large Language Models into Knowledge Graphs  for Enhanced Zero Shot Object State Classification


----------------------- REVIEW 1 ---------------------
SUBMISSION: 8496
TITLE: Fusing Domain-Specific Content from Large Language Models into Knowledge Graphs  for Enhanced Zero Shot Object State Classification
AUTHORS: Filippos Gouidis, Katerina Papantoniou, Konstantinos Papoutsakis, Theodore Patkos, Antonis Argyros and Dimitris Plexousakis

----------- Overall evaluation -----------
SCORE: 3 (strong accept)
----- TEXT:
The paper introduces an approach based on semantic embeddings for deriving domain-specific content that can facilitate object state classification for computer vision. The study presents the step-by-step method and reports a relevant ablation study in rich detail.

The proposal is highly relevant for the workshop, as it provides a recipe for improving knowledge specificity in relation to computer vision tasks, specifically competing with achievements of VLMs.

The bibliographical coverage is rich and mapped on several topics underlying distinct ingredients that are combined in the proposed recipe. Thus the paper also does an excellent didactic job of introducing the underlying ingredients and their background, while also making a concrete technical contribution.

Minor issues:
- prompt engineering rationale and challenges are not discussed in detail, but are explicitly recognized and perhaps left for future investigation
- the arrows in figure 1 are confusing - do they represent task flows, data flows, something else? different arrow types with different semantics should be used to properly summarized the proposal as a procedural method (or just use UML); also, the caption of Fig. 1 seems excessive - it should not re-explain what the text already explains



----------------------- REVIEW 2 ---------------------
SUBMISSION: 8496
TITLE: Fusing Domain-Specific Content from Large Language Models into Knowledge Graphs  for Enhanced Zero Shot Object State Classification
AUTHORS: Filippos Gouidis, Katerina Papantoniou, Konstantinos Papoutsakis, Theodore Patkos, Antonis Argyros and Dimitris Plexousakis

----------- Overall evaluation -----------
SCORE: -1 (weak reject)
----- TEXT:
The paper describes a novel approach towards designing a hybrid AI model for object state classification based on a GNN using semantic embedding and knowledge graphs and a regular CNN. Furthermore, it conducts an ablation study to generate insights into the performance of the novel approach, which promises valuable insights into the use of LLMs for zero-shot learning for Object state classification.  The ablation study is well scoped with three research questions. However, the paper should also explicitly answer these questions and should be answered in the end.

Evidence is missing for several artifacts.
-    The URL for accessing the google sheets with prompts is invalid
-    PCA, UMAP used without explanation (minor) but also many major issues such as
-    Which KN has been used in stage2?
-    Details of table 2 need to be further explained. How are they used? averaging, concatenation modes?
-    Table 3-7 are rather unclear. In the text 30 different KGs are mentioned, in table 2 ten different KGs were mentioned. Although the experiments for the ablation study should reveal further insights into the sensitivity of the different components, the stated experiments with corresponding figures remain under-specified and provide little evidence for the findings. It is highly recommended to add more precise information before publication.

Given the claim of such performance improvement over the current SOTA, it is highly suggested to add more evidence and resubmit with further evidence and explanations. May be some specific examples would help, or access to the code on GitHub.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 8496
TITLE: Fusing Domain-Specific Content from Large Language Models into Knowledge Graphs  for Enhanced Zero Shot Object State Classification
AUTHORS: Filippos Gouidis, Katerina Papantoniou, Konstantinos Papoutsakis, Theodore Patkos, Antonis Argyros and Dimitris Plexousakis

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
The paper presents an innovative approach to leveraging Large Language Models for generating domain-specific knowledge, addressing a critical need in vision-based tasks. The integration of LLM-based embeddings with Knowledge Graphs and semantic vectors for Zero-shot Object State Classification shows promising results. The extensive ablation study and comparative analysis underscore the model's performance enhancement over state-of-the-art competitors. The paper's focus on reducing human labor in knowledge generation and its contribution to the field are commendable, justifying an accept recommendation.


